Remote IoT devices: sleepy strategies and signal processing to the rescue for a long battery life

Long range wireless connectivity opens the door for new IoT applications. Low energy consumption is essential to enable long autonomy of devices powered by batteries or even relying on harvested energy. This paper introduces technologies for long-distance interaction with energy-constraint embedded devices. It proposes sleepy strategies for power management for the platform and the transmission. Adequate signal processing on the remote modules is demonstrated to play a crucial role to sustain the autonomy of these systems. The presented open-source development platform invites the signal processing community to a smooth validation of new algorithms and applications.

==> energy_per_bit.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor4}{rgb}{0.49400,0.18400,0.55600}%
\definecolor{mycolor5}{rgb}{0.46600,0.67400,0.18800}%
\definecolor{mycolor6}{rgb}{0.30100,0.74500,0.93300}%
%
\begin{tikzpicture}

\begin{axis}[%
width=0.951\fwidth,
height=\fheight,
at={(0\fwidth,0\fheight)},
scale only axis,
xmin=5,
xmax=50,
xlabel style={font=\color{white!15!black}},
xlabel={Payload size ($bytes$)},
ymin=0,
ymax=3.5,
ylabel style={font=\color{white!15!black}},
ylabel={Energy per payload bit ($mJ$)},
axis background/.style={fill=white},
xmajorgrids,
ymajorgrids,
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=mycolor1, dashed, mark=asterisk, mark options={solid, mycolor1}]
  table[row sep=crcr]{%
8	3.359375\\
16	1.71875\\
32	1.11328125\\
48	0.96875\\
};
\addlegendentry{SF12 - BW125}

\addplot [color=mycolor2, dashed, mark=triangle, mark options={solid, mycolor2}]
  table[row sep=crcr]{%
8	1.71875\\
16	0.9765625\\
32	0.59765625\\
48	0.510416666666667\\
};
\addlegendentry{SF11 - BW125}

\addplot [color=mycolor3, dashed, mark=o, mark options={solid, mycolor3}]
  table[row sep=crcr]{%
8	0.859375\\
16	0.453125\\
32	0.30078125\\
48	0.2421875\\
};
\addlegendentry{SF10 - BW125}

\addplot [color=mycolor4, dashed, mark=x, mark options={solid, mycolor4}]
  table[row sep=crcr]{%
8	0.4375\\
16	0.25\\
32	0.16796875\\
48	0.130208333333333\\
};
\addlegendentry{SF9  - BW125}

\addplot [color=mycolor5, dashed, mark=square, mark options={solid, mycolor5}]
  table[row sep=crcr]{%
8	0.234375\\
16	0.140625\\
32	0.09375\\
48	0.0729166666666667\\
};
\addlegendentry{SF8  - BW125}

\addplot [color=mycolor6, dashed, mark=+, mark options={solid, mycolor6}]
  table[row sep=crcr]{%
8	0.140625\\
16	0.078125\\
32	0.051953125\\
48	0.0411458333333333\\
};
\addlegendentry{SF7  - BW125}

\end{axis}
\end{tikzpicture}%
